Stellar Encounter Rate in Galactic Globular Clusters

The high stellar densities in the cores of globular clusters cause significant stellar interactions. These stellar interactions can produce close binary mass-transferring systems involving compact objects and their progeny, such as X-ray binaries and radio millisecond pulsars. Comparing the numbers of these systems and interaction rates in different clusters drives our understanding of how cluster parameters affect the production of close binaries. In this paper we estimate stellar encounter rates (Gamma) for 124 Galactic globular clusters based on observational data as opposed to the methods previously employed, which assumed "King-model" profiles for all clusters. By deprojecting cluster surface brightness profiles to estimate luminosity density profiles, we treat "King-model" and "core-collapsed" clusters in the same way. In addition, we use Monte-Carlo simulations to investigate the effects of uncertainties in various observational parameters (distance, reddening, surface brightness) on Gamma, producing the first catalog of GC stellar encounter rates with estimated errors. Comparing our results with published observations of likely products of stellar interactions (numbers of X-ray binaries, numbers of radio millisecond pulsars, and gamma-ray luminosity) we find both clear correlations and some differences with published results.

==> table2.txt <==
Integrated Stellar Encounter Rate for Galactic GCs

Table 2 from Bahramian et al. 2013

(1) Globular cluster identification
(2) Foreground reddening
(3) Assumed uncertainty in reddening
(4) Visual distance modulus
(5) Assumed uncertainty in distance modulus
(6) Distance (kpc)
(7) Velocity dispersion(km/s)
(8) Assumed uncertainty in velocity dispersion
(9) Reference for Central Velocity Dispersion data (g: Gnedin et al. 2002, h: Harris Catalog)
(10) Reference for surface brightness profile(l: Lanzoni et al.2010, n: Noyola & Gebhardt 2006, t: Trager et al. 1995)
(11) c denotes a core collapsed cluster (from Harris Catalog)
(12) Assumed uncertainty in surface brightness profile (mag/arcsec^2)
(13) Calculated stellar encounter rate (Normalization: Assumed 1000 for ngc104)
(14) Lower bound on stellar encounter rate
(15) Upper bound on stellar encounter rate
(Table sorted from highest Gamma to lowest)
------------------------------------------------------------
Notes:
- For Terzan5, Extinction calculation based on Massari et al 2012. To calculate A_v based on this value, we used R_v=2.83; although for the rest we assumed R_v=3.1
- For Terzan7, we ignored data points in the region log(r") > 1.9 as there were non-physical fluctuations probably due to high order of the Chebyshev fit
- For Palomar 10, Terzan 7 and Ton 2, profiles from T95 are uncalibrated. Following McLaughlin & van der Marel 2005, we calibrated those by assuming that their values of surface brightness for the center is equal to the central surface brightness values from HC
- For NGC7492 and NGC5946, the reported uncertainties from HC on sigma are more than 50%. So for these two, we truncated the sigma distribution at 1 delta instead.
------------------------------------------------------------
name	E(B-V)	dE(B-V)	(m-M)	d(m-M)	D	sigma	dsigma	vdata	data	cc	dsb	Gamma		Gamma-		Gamma+

terzan5	2.61	0.1	21.27	0.2	5.98	8.06	2.58	g	l		0.2	6.80E+03	3.78E+03	7.84E+03
ngc7078	0.1	0.02	15.39	0.1	10.38	13.5	0.9	h	n	c	0.14	4.51E+003	3.52E+03	5.87E+03
ngc6715	0.15	0.02	17.58	0.1	26.49	10.5	0.3	h	n		0.03	2.52E+003	2.25E+03	2.75E+03
terzan6	2.35	0.35	21.44	0.1	6.78	5.27	1.69	g	t	c	0.1	2.47E+003	7.53E+02	7.54E+03
ngc6441	0.47	0.07	16.78	0.1	11.6	18	0.2	h	n		0.1	2.30E+003	1.66E+03	3.27E+03
ngc6266	0.47	0.07	15.63	0.1	6.83	14.3	0.4	h	n	c:	0.16	1.67E+003	1.10E+03	2.38E+03
ngc1851	0.02	0.01	15.47	0.1	12.07	10.4	0.5	h	n		0.06	1.53E+003	1.34E+03	1.73E+03
ngc6440	1.07	0.16	17.95	0.1	8.45	13.71	4.39	g	t		0.11	1.40E+003	9.23E+02	2.03E+03
ngc6624	0.28	0.04	15.36	0.1	7.91	5.4	0.5	h	n	c	0.06	1.15E+003	9.72E+02	1.26E+03
ngc6681	0.07	0.01	14.99	0.1	9.01	5.2	0.5	h	n	c	0.12	1.04E+003	8.48E+02	1.31E+03
ngc104	0.04	0.01	13.37	0.1	4.46	11	0.3	h	n		0.08	1.00E+003	8.66E+02	1.15E+03
ngc5824	0.13	0.02	17.94	0.1	32.17	11.6	0.5	h	n		0.1	9.84E+002	8.29E+02	1.16E+03
pal_2	1.24	0.19	21.01	0.1	27.11	4.7	1.5	g	t		0.36	9.29E+002	3.74E+02	1.77E+03
ngc2808	0.22	0.03	15.59	0.1	9.59	13.4	1.2	h	n		0.03	9.23E+002	8.40E+02	9.90E+02
ngc6388	0.37	0.06	16.13	0.1	9.92	18.9	0.8	h	n		0.1	8.99E+002	6.86E+02	1.14E+03
ngc6293	0.36	0.05	16	0.1	9.48	7.7	1.3	h	n	c	0.2	8.47E+002	6.08E+02	1.22E+03
ngc362	0.05	0.01	14.83	0.1	8.61	6.4	0.3	h	t	c:	0.1	7.35E+002	6.18E+02	8.72E+02
ngc6652	0.09	0.01	15.28	0.1	10	5.9	1.89	g	n		0.11	7.00E+002	5.11E+02	9.92E+02
ngc6284	0.28	0.04	16.79	0.1	15.29	6.3	0.9	h	n	c	0.08	6.66E+002	5.61E+02	7.88E+02
ngc6626	0.4	0.06	14.95	0.1	5.52	8.6	1.3	h	n		0.05	6.48E+002	5.57E+02	7.32E+02
ngc6093	0.18	0.03	15.56	0.1	10.01	12.4	0.6	h	n		0.05	5.32E+002	4.63E+02	5.91E+02
ngc7089	0.06	0.01	15.5	0.1	11.56	8.2	0.6	h	n		0.07	5.18E+002	4.47E+02	5.96E+02
ngc5286	0.24	0.04	16.08	0.1	11.67	8.1	1	h	n		0.07	4.58E+002	3.97E+02	5.16E+02
ngc6752	0.04	0.01	13.13	0.1	3.99	4.9	0.4	h	n	c	0.21	4.01E+002	2.75E+02	5.83E+02
ngc6541	0.14	0.02	14.82	0.1	7.54	8.2	2.1	h	n	c:	0.07	3.86E+002	3.23E+02	4.81E+02
ngc6453	0.64	0.1	17.3	0.1	11.57	3.05	0.98	g	t	c	0.15	3.71E+002	2.82E+02	4.99E+02
ngc6522	0.48	0.07	15.92	0.1	7.7	6.7	0.7	h	t	c	0.14	3.63E+002	2.64E+02	4.76E+02
ngc6517	1.08	0.16	18.48	0.1	10.63	13.08	4.18	g	t		0.1	3.38E+002	2.40E+02	4.90E+02
ngc7099	0.03	0.01	14.64	0.1	8.12	5.5	0.4	h	n	c	0.18	3.24E+002	2.43E+02	4.48E+02
ngc6864	0.16	0.02	17.09	0.1	20.84	10.3	1.5	h	t		0.14	3.07E+002	2.25E+02	4.02E+02
ngc6139	0.75	0.11	17.35	0.1	10.12	9.33	2.99	g	t		0.14	3.07E+002	2.18E+02	4.01E+02
ngc6528	0.54	0.08	16.17	0.1	7.93	3.81	1.22	g	n		0.14	2.78E+002	2.29E+02	3.92E+02
ngc6341	0.02	0.01	14.65	0.1	8.27	6	0.4	h	n		0.06	2.70E+002	2.41E+02	3.00E+02
ngc6273	0.38	0.06	15.9	0.1	8.8	9.71	3.11	g	t		0.12	2.00E+002	1.61E+02	2.67E+02
ngc5272	0.01	0.01	15.07	0.1	10.18	5.5	0.3	h	n		0.06	1.94E+002	1.76E+02	2.27E+02
ngc5694	0.09	0.01	18	0.1	35.01	5.8	0.8	h	n		0.11	1.91E+002	1.57E+02	2.43E+02
ngc6256	1.09	0.16	18.44	0.1	10.28	6.6	2.6	h	t	c	0.2	1.69E+002	1.09E+02	2.88E+02
ngc5904	0.03	0.01	14.46	0.1	7.47	5.5	0.4	h	n		0.12	1.64E+002	1.34E+02	2.03E+02
ngc6638	0.41	0.06	16.14	0.1	9.41	4.95	1.58	g	t		0.11	1.37E+002	1.10E+02	1.76E+02
ngc5946	0.54	0.08	16.79	0.1	10.55	4	2.9	h	t	c	0.14	1.34E+002	8.94E+01	1.68E+02
ngc6333	0.38	0.06	15.67	0.1	7.91	6.86	2.19	g	n		0.22	1.31E+002	8.92E+01	1.90E+02
ngc6402	0.6	0.09	16.69	0.1	9.25	6.41	2.05	g	t		0.14	1.24E+002	9.38E+01	1.56E+02
ngc6304	0.54	0.08	15.52	0.1	5.88	6.09	1.95	g	t		0.15	1.23E+002	1.01E+02	1.77E+02
ngc6325	0.91	0.14	17.29	0.1	7.83	5.9	1.3	h	t	c	0.16	1.18E+002	7.24E+01	1.63E+02
ngc6380	1.17	0.18	18.81	0.1	10.88	4.63	1.48	g	t	c:	0.17	1.16E+002	7.13E+01	1.84E+02
ngc1904	0.01	0.01	15.59	0.1	12.94	5.3	0.4	h	n	c:	0.08	1.16E+002	1.02E+02	1.35E+02
ngc6544	0.76	0.11	14.71	0.1	2.96	15.24	4.88	g	t	c:	0.21	1.11E+002	7.45E+01	1.79E+02
ngc6558	0.44	0.07	15.7	0.1	7.37	3.1	0.9	h	t	c	0.12	1.05E+002	8.57E+01	1.31E+02
ngc6355	0.77	0.12	17.21	0.1	9.22	5.52	1.77	g	t	c	0.16	9.92E+001	7.35E+01	1.40E+02
ngc6642	0.4	0.06	15.79	0.1	8.13	4.7	1.5	g	t	c:	0.14	9.78E+001	7.33E+01	1.29E+02
ngc5139	0.12	0.02	13.94	0.1	5.17	16.8	0.3	h	t		0.14	9.04E+001	7.00E+01	1.17E+02
ngc6637	0.18	0.03	15.28	0.1	8.8	5.9	1.89	g	n		0.1	8.99E+001	7.18E+01	1.26E+02
ngc6356	0.28	0.04	16.76	0.1	15.08	7.74	2.48	g	t		0.07	8.81E+001	7.44E+01	1.08E+02
ngc6397	0.18	0.03	12.37	0.1	2.3	4.5	0.2	h	n	c	0.13	8.41E+001	6.58E+01	1.02E+02
ngc6656	0.34	0.05	13.6	0.1	3.23	7.8	0.3	h	t		0.17	7.75E+001	5.16E+01	1.09E+02
ngc6316	0.54	0.08	16.77	0.1	10.45	9.71	3.11	g	t		0.14	7.70E+001	6.22E+01	1.02E+02
ngc6553	0.63	0.09	15.83	0.1	5.96	8.19	2.62	g	t		0.16	6.90E+001	5.02E+01	9.58E+01
ngc6205	0.02	0.01	14.33	0.1	7.14	7.1	0.4	h	n		0.12	6.89E+001	5.43E+01	8.70E+01
ngc5927	0.45	0.07	15.82	0.1	7.67	5.59	1.79	g	t		0.09	6.82E+001	5.79E+01	8.09E+01
ngc5986	0.28	0.04	15.96	0.1	10.43	6.6	2.11	g	t		0.08	6.19E+001	5.15E+01	7.78E+01
pal_10	1.66	0.25	19.01	0.1	5.93	3.75	1.2	g	t		0.08	5.90E+001	2.35E+01	1.02E+02
ngc6760	0.77	0.12	16.72	0.1	7.36	6.6	2.11	g	t		0.21	5.69E+001	3.75E+01	8.35E+01
ngc6569	0.53	0.08	16.83	0.1	10.9	7.17	2.3	g	t		0.24	5.36E+001	3.28E+01	8.38E+01
ngc6229	0.01	0.01	17.45	0.1	30.46	5.59	1.79	g	t		0.15	4.76E+001	3.82E+01	7.86E+01
ngc6342	0.46	0.07	16.08	0.1	8.53	5.2	2.1	h	t	c	0.17	4.48E+001	3.23E+01	5.92E+01
ngc6401	0.72	0.11	17.35	0.1	10.56	6.16	1.97	g	t		0.12	4.40E+001	3.33E+01	5.50E+01
ngc6539	1.02	0.15	17.62	0.1	7.79	5.9	1.89	g	t		0.24	4.21E+001	2.68E+01	7.07E+01
ngc6717	0.22	0.03	14.94	0.1	7.11	3.24	1.04	g	t		0.22	3.98E+001	2.61E+01	6.16E+01
ngc6287	0.6	0.09	16.72	0.1	9.38	5.01	1.6	g	n		0.11	3.63E+001	2.86E+01	4.40E+01
ngc5024	0.02	0.01	16.32	0.1	17.85	4.4	0.9	h	t		0.15	3.54E+001	2.58E+01	4.78E+01
ngc6254	0.28	0.04	14.08	0.1	4.39	6.6	0.8	h	n		0.06	3.14E+001	2.73E+01	3.57E+01
ngc6712	0.45	0.07	15.6	0.1	6.93	4.3	0.4	h	n		0.07	3.08E+001	2.42E+01	3.64E+01
ngc6934	0.1	0.02	16.28	0.1	15.63	5.1	1.1	h	t		0.17	2.99E+001	2.17E+01	4.19E+01
ngc6779	0.26	0.04	15.68	0.1	9.44	4	0.6	h	t		0.21	2.77E+001	1.85E+01	3.99E+01
ngc6121	0.35	0.05	12.82	0.1	2.22	4	0.2	h	t		0.18	2.69E+001	1.73E+01	3.85E+01
terzan2	1.87	0.28	20.17	0.1	7.49	2.35	0.75	g	t	c	0.16	2.21E+001	7.71E+00	5.07E+01
pal_11	0.35	0.05	16.72	0.1	13.4	2.35	0.75	g	t		0.22	2.08E+001	1.37E+01	3.20E+01
ngc5634	0.05	0.01	17.16	0.1	25.18	4.19	1.34	g	t		0.22	2.02E+001	1.27E+01	3.44E+01
ngc4147	0.02	0.01	16.49	0.1	19.3	2.6	0.7	h	t		0.24	1.66E+001	1.02E+01	2.91E+01
pal_6	1.46	0.22	18.34	0.1	5.79	5.14	1.65	g	t		0.1	1.55E+001	7.75E+00	2.87E+01
ngc1261	0.01	0.01	16.09	0.1	16.29	4.89	1.56	g	t		0.19	1.54E+001	1.11E+01	2.60E+01
ngc6218	0.19	0.03	14.01	0.1	4.83	4.5	0.4	h	t		0.18	1.30E+001	8.97E+00	1.84E+01
ngc6584	0.1	0.02	15.96	0.1	13.49	4.38	1.4	g	t		0.15	1.18E+001	8.44E+00	1.72E+01
ngc6723	0.05	0.01	14.84	0.1	8.65	5.08	1.63	g	t	c:	0.21	1.14E+001	7.01E+00	1.94E+01
ngc7006	0.05	0.01	18.23	0.1	41.21	3.36	1.08	g	t		0.17	9.40E+000	6.15E+00	1.43E+01
ic1276	1.08	0.16	17.01	0.1	5.4	2.98	0.95	g	t		0.26	7.97E+000	4.26E+00	1.60E+01
ngc3201	0.24	0.04	14.2	0.1	4.91	5	0.2	h	t		0.21	7.17E+000	4.90E+00	1.07E+01
ngc6171	0.33	0.05	15.05	0.1	6.39	4.1	0.3	h	t		0.14	6.77E+000	5.05E+00	9.11E+00
ngc6352	0.22	0.03	14.43	0.1	5.62	3.43	1.1	g	n		0.1	6.74E+000	5.44E+00	8.45E+00
ngc4590	0.05	0.01	15.21	0.1	10.26	2.5	0.4	h	t		0.18	5.82E+000	4.12E+00	8.51E+00
ngc6235	0.31	0.05	16.26	0.1	11.48	2.92	0.93	g	t		0.19	5.75E+000	4.16E+00	8.47E+00
ngc6366	0.71	0.11	14.94	0.1	3.53	1.3	0.5	h	t		0.22	5.14E+000	3.38E+00	7.89E+00
ngc6981	0.05	0.01	16.31	0.1	17.02	2.92	0.93	g	t		0.22	4.69E+000	2.93E+00	7.21E+00
ngc6362	0.09	0.01	14.68	0.1	7.59	2.8	0.4	h	t		0.14	4.56E+000	3.53E+00	6.07E+00
ngc2298	0.14	0.02	15.6	0.1	10.79	3.24	1.04	g	n		0.14	4.31E+000	3.10E+00	5.79E+00
ton2	1.24	0.19	18.41	0.1	8.19	2.73	0.87	g	t		0.16	4.29E+000	2.56E+00	8.01E+00
pal_8	0.32	0.05	16.53	0.1	12.81	1.59	0.51	g	t		0.22	4.22E+000	3.01E+00	6.88E+00
ngc6809	0.08	0.01	13.89	0.1	5.35	4	0.3	h	t		0.2	3.23E+000	2.23E+00	4.61E+00
ngc6144	0.36	0.05	15.86	0.1	8.89	2.35	0.75	g	t		0.16	3.14E+000	2.29E+00	4.21E+00
ngc2419	0.08	0.01	19.83	0.1	82.49	4	0.6	h	t		0.12	2.80E+000	2.27E+00	3.55E+00
terzan9	1.76	0.26	19.71	0.1	7.09	1.33	0.43	g	t	c	0.13	1.71E+000	7.51E-01	3.38E+00
terzan7	0.07	0.01	17.01	0.1	22.83	1.08	0.35	g	t		0.24	1.59E+000	9.56E-01	2.68E+00
ngc6426	0.36	0.05	17.68	0.1	20.55	2.35	0.75	g	t		0.24	1.58E+000	1.06E+00	2.67E+00
ngc6101	0.05	0.01	16.1	0.1	15.45	2.73	0.87	g	t		0.18	9.74E-001	6.87E-01	1.54E+00
pal_1	0.15	0.02	15.7	0.1	11.14	0.57	0.18	g	t		0.2	8.95E-001	6.54E-01	1.49E+00
ngc5897	0.09	0.01	15.76	0.1	12.48	2.73	0.87	g	n		0.06	8.51E-001	6.62E-01	1.21E+00
ic4499	0.23	0.03	17.08	0.1	18.77	2.5	0.5	h	t		0.22	7.97E-001	5.25E-01	1.21E+00
ngc288	0.03	0.01	14.84	0.1	8.9	2.9	0.3	h	t		0.16	7.66E-001	5.61E-01	1.05E+00
hp	1.12	0.17	18.05	0.1	8.23	4.32	1.38	g	t	c	0.25	6.62E-001	3.59E-01	1.07E+00
ngc6496	0.15	0.02	15.74	0.1	11.35	4.13	1.32	g	t		0.31	6.57E-001	3.68E-01	1.27E+00
pal_12	0.02	0.01	16.46	0.1	19.04	0.83	0.26	g	t		0.4	3.97E-001	1.81E-01	8.17E-01
ngc6535	0.34	0.05	15.22	0.1	6.81	2.4	0.5	h	n		0.38	3.88E-001	1.96E-01	7.77E-01
terzan1	1.99	0.3	20.31	0.1	6.73	0.95	0.3	g	t	c	0.14	2.92E-001	1.22E-01	5.66E-01
ngc5466	0.02	0.01	16.02	0.1	15.55	1.7	0.2	h	t		0.12	2.39E-001	1.92E-01	3.06E-01
ngc4372	0.39	0.06	15.03	0.1	5.81	3.75	1.2	g	t		0.43	2.33E-001	1.09E-01	5.98E-01
ngc7492	0.04	0.01	17.1	0.1	24.84	1.2	1	h	t		0.25	1.92E-001	1.15E-01	4.35E-01
ngc5053	0.01	0.01	16.23	0.1	17.37	1.4	0.2	h	t		0.24	1.05E-001	6.88E-02	1.66E-01
pal_3	0.04	0.01	19.95	0.1	92.3	0.83	0.26	g	t		0.12	4.09E-002	3.11E-02	6.01E-02
pal_4	0.01	0.01	20.21	0.1	108.59	1.02	0.33	g	t		0.13	1.89E-002	1.52E-02	2.98E-02
arp2	0.1	0.02	17.59	0.1	28.58	0.76	0.24	g	t		0.2	5.18E-003	3.30E-03	8.03E-03
am1	0.02	0.01	20.45	0.1	119.56	0.76	0.24	g	t		0.3	4.19E-003	2.49E-03	8.83E-03
pal_5	0.03	0.01	16.92	0.1	23.2	1.1	0.2	h	t		0.19	2.12E-003	1.49E-03	2.98E-03
pal_14	0.04	0.01	19.54	0.1	76.42	0.4	0.1	h	t		0.14	1.86E-003	1.40E-03	2.73E-03
pal_13	0.05	0.01	17.23	0.1	26	0.9	0.3	h	t		0.45	1.09E-003	4.70E-04	2.77E-03


==> table5.txt <==
Estimated Stellar Encounter Rate for Galactic GCs

Table 5 from Bahramian et al. 2013 (Arxiv version)

(1) Cluster identification
(2) Gamma1: Integrated stellar encounter rate
(3) Lower uncertainty on Gamma1
(4) Upper uncertainty on Gamma1
(5) Gamma2: Estimated stellar encounter rate based on rho^2 * r^3 /sigma
(6) Lower uncertainty on Gamma2
(7) Upper uncertainty on Gamma2
(8) Gamma3: Estimated stellar encounter rate based on rho^1.5 * r^2
(9) Lower uncertainty on Gamma3
(10) Upper uncertainty on Gamma3
-------------------------------------------------------------------
Notes:
- Normalization: assumed 1000 for ngc104 in each case
- Sorted first by Gamma1, then by Gamma2 and finally by Gamma3
- For Terzan10, the high value of stellar encounter rate (Gamma3) is not trustworthy (Ref. to the text)
-------------------------------------------------------------------
name	Gamma1	-err	+err	Gamma2	-err	+err	Gamma3	-err	+err
terzan5	6.80E+03	3.02E+03	1.04E+03	1.86E+03	9.34E+02	1.99E+03	1.40E+03	2.85E+02	3.23E+02
ngc7078	4.51E+003	9.86E+02	1.36E+03	5.01E+03	2.77E+02	3.00E+02	6.46E+03	1.76E+02	1.66E+02
ngc6715	2.52E+003	2.74E+02	2.26E+02	2.55E+03	1.33E+02	1.05E+02	2.03E+03	4.35E+01	5.11E+01
terzan6	2.47E+003	1.72E+03	5.07E+03	1.78E+03	8.51E+02	2.34E+03	1.30E+03	2.41E+02	2.79E+02
ngc6441	2.30E+003	6.35E+02	9.74E+02	2.56E+03	1.84E+02	1.80E+02	3.15E+03	1.03E+02	1.08E+02
ngc6266	1.67E+003	5.69E+02	7.09E+02	2.02E+03	1.86E+02	1.71E+02	2.47E+03	8.15E+01	7.78E+01
ngc1851	1.53E+003	1.86E+02	1.98E+02	1.54E+03	7.66E+01	6.98E+01	1.91E+03	5.41E+01	5.48E+01
ngc6440	1.40E+003	4.77E+02	6.28E+02	1.54E+03	5.43E+02	1.02E+03	1.75E+03	1.47E+02	1.55E+02
ngc6624	1.15E+003	1.78E+02	1.13E+02	1.20E+03	1.13E+02	1.51E+02	1.08E+03	2.61E+01	2.45E+01
ngc6681	1.04E+003	1.92E+02	2.67E+02	9.81E+02	6.04E+01	6.59E+01	9.64E+02	2.75E+01	2.63E+01
ngc104	1.00E+003	1.34E+02	1.54E+02	1.00E+03	4.81E+01	4.64E+01	1.00E+03	2.85E+01	3.08E+01
ngc5824	9.84E+002	1.55E+02	1.71E+02	9.16E+02	4.15E+01	4.89E+01	1.22E+03	3.18E+01	2.98E+01
pal_2	9.29E+002	5.55E+02	8.36E+02	1.18E+03	4.43E+02	8.02E+02	4.57E+02	4.89E+01	4.27E+01
ngc2808	9.23E+002	8.27E+01	6.72E+01	1.15E+03	9.79E+01	1.11E+02	1.21E+03	2.49E+01	2.67E+01
ngc6388	8.99E+002	2.13E+02	2.38E+02	9.53E+02	7.52E+01	7.41E+01	1.77E+03	4.89E+01	4.41E+01
ngc6293	8.47E+002	2.39E+02	3.77E+02	9.18E+02	1.51E+02	2.24E+02	1.22E+03	3.26E+01	3.00E+01
ngc362	7.35E+002	1.17E+02	1.37E+02	8.09E+02	3.61E+01	3.31E+01	5.69E+02	1.49E+01	1.56E+01
ngc6652	7.00E+002	1.89E+02	2.92E+02	7.03E+02	1.29E+02	3.60E+02	8.05E+02	2.25E+01	2.13E+01
ngc6284	6.66E+002	1.05E+02	1.22E+02	7.50E+02	9.82E+01	1.22E+02	7.97E+02	1.95E+01	1.76E+01
ngc6626	6.48E+002	9.11E+01	8.38E+01	6.43E+02	1.03E+02	1.28E+02	6.88E+02	1.92E+01	1.79E+01
ngc6093	5.32E+002	6.88E+01	5.91E+01	6.23E+02	3.22E+01	3.71E+01	9.37E+02	2.08E+01	2.12E+01
ngc7089	5.18E+002	7.14E+01	7.76E+01	5.22E+02	3.02E+01	3.12E+01	4.41E+02	1.18E+01	1.26E+01
ngc5286	4.58E+002	6.07E+01	5.84E+01	5.16E+02	5.85E+01	6.87E+01	5.69E+02	1.40E+01	1.14E+01
ngc6752	4.01E+002	1.26E+02	1.82E+02	3.84E+02	2.25E+01	2.42E+01	3.74E+02	9.86E+00	1.13E+01
ngc6541	3.86E+002	6.31E+01	9.52E+01	3.30E+02	5.82E+01	8.92E+01	5.67E+02	1.30E+01	1.51E+01
ngc6453	3.71E+002	8.87E+01	1.28E+02	2.70E+02	8.07E+01	1.41E+02	1.83E+02	8.75E+00	8.57E+00
ngc6522	3.63E+002	9.85E+01	1.13E+02	3.73E+02	4.66E+01	6.28E+01	4.67E+02	1.52E+01	1.49E+01
ngc6517	3.38E+002	9.75E+01	1.52E+02	3.59E+02	1.25E+02	2.47E+02	6.61E+02	5.50E+01	6.13E+01
ngc7099	3.24E+002	8.12E+01	1.24E+02	2.46E+02	1.42E+01	1.34E+01	3.66E+02	1.05E+01	1.00E+01
ngc6139	3.07E+002	8.21E+01	9.54E+01	3.52E+02	1.11E+02	2.26E+02	4.07E+02	2.37E+01	2.31E+01
ngc6864	3.07E+002	8.93E+01	9.35E+01	3.01E+02	3.52E+01	3.96E+01	3.70E+02	9.87E+00	7.83E+00
ngc6528	2.78E+002	4.95E+01	1.14E+02	2.78E+02	8.24E+01	1.21E+02	2.33E+02	8.20E+00	9.65E+00
ngc6341	2.70E+002	2.90E+01	3.01E+01	3.18E+02	1.52E+01	1.98E+01	2.65E+02	6.95E+00	6.69E+00
ngc6273	2.00E+002	3.86E+01	6.66E+01	2.35E+02	5.67E+01	1.02E+02	2.46E+02	7.32E+00	6.68E+00
ngc5272	1.94E+002	1.80E+01	3.31E+01	2.14E+02	1.03E+01	9.97E+00	1.67E+02	3.99E+00	5.75E+00
ngc5694	1.91E+002	3.44E+01	5.22E+01	2.21E+02	2.22E+01	2.78E+01	2.05E+02	5.87E+00	5.29E+00
ngc6256	1.69E+002	6.04E+01	1.19E+02	1.28E+02	4.99E+01	1.11E+02	2.42E+02	2.00E+01	2.25E+01
ngc5904	1.64E+002	3.04E+01	3.86E+01	1.51E+02	8.60E+00	8.74E+00	1.20E+02	3.41E+00	3.05E+00
ngc6638	1.37E+002	2.71E+01	3.86E+01	1.18E+02	3.01E+01	5.40E+01	1.03E+02	3.39E+00	2.77E+00
ngc5946	1.34E+002	4.46E+01	3.36E+01	1.36E+02	6.12E+01	2.60E+02	1.22E+02	4.42E+00	5.08E+00
ngc6333	1.31E+002	4.18E+01	5.91E+01	1.54E+02	3.83E+01	7.56E+01	1.53E+02	3.85E+00	4.05E+00
ngc6402	1.24E+002	3.02E+01	3.18E+01	1.44E+02	3.84E+01	8.05E+01	1.06E+02	4.64E+00	4.21E+00
ngc6304	1.23E+002	2.20E+01	5.38E+01	1.33E+02	3.91E+01	7.05E+01	1.50E+02	5.72E+00	5.87E+00
ngc6325	1.18E+002	4.56E+01	4.47E+01	1.07E+02	3.16E+01	4.64E+01	1.89E+02	1.49E+01	1.35E+01
ngc1904	1.16E+002	4.47E+01	6.76E+01	1.18E+02	6.40E+00	6.64E+00	1.26E+02	2.84E+00	4.20E+00
ngc6380	1.16E+002	1.42E+01	1.91E+01	1.39E+02	5.07E+01	1.07E+02	9.62E+01	8.95E+00	1.06E+01
ngc6544	1.11E+002	3.65E+01	6.78E+01	1.18E+02	3.61E+01	6.63E+01	4.62E+02	2.78E+01	2.57E+01
ngc6558	1.05E+002	1.93E+01	2.62E+01	9.61E+01	2.39E+01	4.00E+01	1.09E+02	3.59E+00	3.35E+00
ngc6355	9.92E+001	2.57E+01	4.11E+01	8.74E+01	2.53E+01	5.36E+01	1.30E+02	7.86E+00	7.27E+00
ngc6642	9.78E+001	2.45E+01	3.13E+01	1.01E+02	2.71E+01	4.32E+01	1.12E+02	2.98E+00	3.05E+00
ngc5139	9.04E+001	2.04E+01	2.63E+01	9.78E+01	4.43E+00	4.59E+00	1.44E+02	3.78E+00	3.68E+00
ngc6637	8.99E+001	1.81E+01	3.60E+01	8.95E+01	1.99E+01	3.86E+01	9.24E+01	2.23E+00	2.27E+00
ngc6356	8.81E+001	1.37E+01	2.02E+01	9.95E+01	2.37E+01	4.27E+01	1.10E+02	2.54E+00	2.63E+00
ngc6397	8.41E+001	1.83E+01	1.83E+01	8.40E+01	4.29E+00	4.40E+00	1.46E+02	3.69E+00	3.26E+00
ngc6656	7.75E+001	2.59E+01	3.19E+01	8.26E+01	6.07E+00	5.69E+00	9.24E+01	2.45E+00	2.16E+00
ngc6316	7.70E+001	1.48E+01	2.54E+01	7.86E+01	2.25E+01	4.14E+01	1.31E+02	5.04E+00	4.64E+00
ngc6553	6.90E+001	1.88E+01	2.68E+01	8.22E+01	2.37E+01	4.40E+01	1.03E+02	4.53E+00	5.01E+00
ngc6205	6.89E+001	1.46E+01	1.81E+01	8.59E+01	4.45E+00	3.86E+00	8.99E+01	2.55E+00	2.67E+00
ngc5927	6.82E+001	1.03E+01	1.27E+01	3.96E+02	1.13E+02	1.94E+02	2.51E+02	8.75E+00	7.77E+00
ngc5986	6.19E+001	1.04E+01	1.59E+01	5.23E+01	1.27E+01	2.36E+01	5.61E+01	1.46E+00	1.27E+00
pal_10	5.90E+001	3.55E+01	4.28E+01	1.37E+02	5.78E+01	1.26E+02	7.58E+01	1.09E+01	1.12E+01
ngc6760	5.69E+001	1.94E+01	2.66E+01	6.39E+01	2.19E+01	3.04E+01	7.70E+01	4.23E+00	4.38E+00
ngc6569	5.36E+001	2.08E+01	3.02E+01	6.28E+01	1.74E+01	3.07E+01	7.28E+01	2.71E+00	2.91E+00
ngc6229	4.76E+001	9.36E+00	3.10E+01	4.80E+01	8.80E+00	1.59E+01	4.99E+01	1.21E+00	1.60E+00
ngc6342	4.48E+001	1.25E+01	1.44E+01	5.02E+01	1.46E+01	3.25E+01	8.37E+01	2.74E+00	3.14E+00
ngc6401	4.40E+001	1.07E+01	1.10E+01	5.02E+01	1.49E+01	2.67E+01	6.02E+01	3.04E+00	3.79E+00
ngc6539	4.21E+001	1.53E+01	2.86E+01	4.04E+02	1.37E+02	2.61E+02	2.71E+02	2.11E+01	2.42E+01
ngc6717	3.98E+001	1.37E+01	2.18E+01	4.01E+01	9.80E+00	1.38E+01	4.61E+01	1.27E+00	1.02E+00
ngc6287	3.63E+001	7.74E+00	7.70E+00	4.48E+01	1.30E+01	2.06E+01	5.23E+01	2.29E+00	2.33E+00
ngc5024	3.54E+001	9.60E+00	1.24E+01	3.46E+01	4.61E+00	7.06E+00	2.85E+01	8.07E-01	7.36E-01
ngc6254	3.14E+001	4.08E+00	4.34E+00	3.16E+01	3.76E+00	4.28E+00	4.28E+01	1.04E+00	9.88E-01
ngc6712	3.08E+001	6.64E+00	5.63E+00	3.86E+01	4.97E+00	5.73E+00	3.34E+01	1.22E+00	8.79E-01
ngc6934	2.99E+001	8.22E+00	1.20E+01	2.83E+01	4.07E+00	5.89E+00	3.18E+01	7.89E-01	9.43E-01
ngc6779	2.77E+001	9.16E+00	1.22E+01	2.92E+01	3.94E+00	4.25E+00	2.59E+01	5.86E-01	5.69E-01
ngc6121	2.69E+001	9.56E+00	1.16E+01	3.66E+01	3.18E+00	2.95E+00	3.45E+01	9.82E-01	8.84E-01
terzan2	2.21E+001	1.44E+01	2.86E+01	1.30E+01	5.71E+00	1.25E+01	1.96E+01	2.72E+00	3.86E+00
pal_11	2.08E+001	7.11E+00	1.12E+01	2.93E+01	7.21E+00	1.34E+01	1.24E+01	2.74E-01	3.33E-01
ngc5634	2.02E+001	7.50E+00	1.42E+01	2.12E+01	4.42E+00	7.09E+00	2.45E+01	7.00E-01	6.93E-01
ngc4147	1.66E+001	6.36E+00	1.25E+01	1.61E+01	3.06E+00	5.04E+00	1.49E+01	4.43E-01	3.66E-01
pal_6	1.55E+001	7.75E+00	1.32E+01	3.97E+01	1.53E+01	3.59E+01	4.02E+01	4.72E+00	5.16E+00
ngc1261	1.54E+001	4.30E+00	1.06E+01	1.62E+01	3.08E+00	5.26E+00	1.79E+01	4.33E-01	6.55E-01
ngc6218	1.30E+001	4.03E+00	5.44E+00	1.56E+01	1.40E+00	1.24E+00	1.81E+01	4.15E-01	3.60E-01
ngc6584	1.18E+001	3.36E+00	5.39E+00	2.03E+01	4.10E+00	8.02E+00	2.20E+01	6.27E-01	5.24E-01
ngc6723	1.14E+001	4.39E+00	8.01E+00	1.21E+01	2.25E+00	4.62E+00	1.39E+01	4.00E-01	3.61E-01
ngc7006	9.40E+000	3.25E+00	4.92E+00	6.49E+00	1.40E+00	2.27E+00	6.46E+00	1.84E-01	1.72E-01
ic1276	7.97E+000	3.71E+00	7.99E+00	8.62E+00	3.07E+00	5.78E+00	7.78E+00	6.66E-01	7.63E-01
ngc3201	7.17E+000	2.27E+00	3.56E+00	6.05E+00	3.42E-01	4.07E-01	8.45E+00	2.26E-01	1.87E-01
ngc6171	6.77E+000	1.72E+00	2.34E+00	7.27E+00	6.65E-01	7.10E-01	9.65E+00	2.88E-01	2.20E-01
ngc6352	6.74E+000	1.30E+00	1.71E+00	1.04E+01	2.31E+00	4.25E+00	1.25E+01	3.09E-01	2.77E-01
ngc4590	5.82E+000	1.70E+00	2.69E+00	5.22E+00	6.78E-01	6.62E-01	4.58E+00	1.27E-01	1.25E-01
ngc6235	5.75E+000	1.59E+00	2.72E+00	6.92E+00	1.63E+00	3.74E+00	7.11E+00	1.87E-01	1.73E-01
ngc6366	5.14E+000	1.76E+00	2.75E+00	9.32E+00	2.90E+00	6.60E+00	4.06E+00	2.20E-01	2.11E-01
ngc6981	4.69E+000	1.76E+00	2.52E+00	4.26E+00	8.75E-01	1.67E+00	4.12E+00	1.21E-01	1.15E-01
ngc6362	4.56E+000	1.03E+00	1.51E+00	3.78E+00	3.51E-01	4.11E-01	3.57E+00	9.57E-02	8.55E-02
ngc2298	4.31E+000	1.21E+00	1.48E+00	3.93E+00	8.74E-01	1.49E+00	5.37E+00	1.31E-01	1.26E-01
ton2	4.29E+000	1.73E+00	3.72E+00	6.85E+00	2.60E+00	4.49E+00	6.45E+00	6.67E-01	7.47E-01
pal_8	4.22E+000	1.21E+00	2.66E+00	5.05E+00	1.28E+00	2.27E+00	3.03E+00	8.94E-02	6.10E-02
ngc6809	3.23E+000	1.00E+00	1.38E+00	2.83E+00	1.71E-01	1.71E-01	3.65E+00	1.00E-01	1.06E-01
ngc6144	3.14E+000	8.50E-01	1.07E+00	4.53E+00	1.18E+00	1.93E+00	3.61E+00	1.19E-01	8.16E-02
ngc2419	2.80E+000	5.32E-01	7.54E-01	3.56E+00	3.76E-01	4.44E-01	3.37E+00	8.56E-02	9.54E-02
terzan9	1.71E+000	9.59E-01	1.67E+00	1.67E+00	6.80E-01	1.91E+00	2.79E+00	3.74E-01	5.03E-01
terzan7	1.59E+000	6.34E-01	1.09E+00	1.05E+00	2.30E-01	3.85E-01	6.25E-01	1.83E-02	1.57E-02
ngc6426	1.58E+000	5.18E-01	1.09E+00	2.63E+00	6.92E-01	9.68E-01	2.68E+00	8.38E-02	6.44E-02
ngc6101	9.74E-001	2.87E-01	5.67E-01	1.10E+00	2.23E-01	4.12E-01	1.21E+00	3.40E-02	3.29E-02
pal_1	8.95E-001	2.41E-01	6.00E-01	1.38E-02	3.00E-03	5.99E-03	4.77E-02	1.11E-03	1.12E-03
ngc5897	8.51E-001	1.89E-01	3.57E-01	1.09E+00	2.42E-01	4.45E-01	1.16E+00	3.03E-02	3.01E-02
ic4499	7.97E-001	2.72E-01	4.12E-01	8.77E-01	1.42E-01	2.01E-01	9.41E-01	1.92E-02	2.15E-02
ngc288	7.66E-001	2.05E-01	2.84E-01	9.86E-01	7.59E-02	8.04E-02	1.23E+00	3.58E-02	3.49E-02
hp	6.62E-001	3.03E-01	4.07E-01	5.32E-01	1.83E-01	3.76E-01	2.75E+00	2.38E-01	2.39E-01
ngc6496	6.57E-001	2.89E-01	6.16E-01	1.30E+00	2.74E-01	5.15E-01	2.02E+00	4.42E-02	4.92E-02
pal_12	3.97E-001	2.16E-01	4.20E-01	3.68E-01	6.98E-02	1.67E-01	5.42E-01	1.39E-02	1.62E-02
ngc6535	3.88E-001	1.92E-01	3.89E-01	3.70E-01	7.05E-02	1.02E-01	1.42E+00	3.97E-02	3.31E-02
terzan1	2.92E-001	1.70E-01	2.74E-01	3.45E-01	1.55E-01	3.33E-01	6.26E-01	1.04E-01	1.16E-01
ngc5466	2.39E-001	4.75E-02	6.66E-02	1.61E-01	1.28E-02	1.38E-02	1.81E-01	4.90E-03	5.76E-03
ngc4372	2.33E-001	1.24E-01	3.65E-01	1.64E+00	4.25E-01	7.20E-01	2.28E+00	6.39E-02	6.13E-02
ngc7492	1.92E-001	7.65E-02	2.43E-01	1.80E+00	7.37E-01	7.05E+00	8.61E-01	2.41E-02	2.50E-02
ngc5053	1.05E-001	3.62E-02	6.10E-02	1.78E-01	1.86E-02	1.67E-02	1.50E-01	3.52E-03	5.65E-03
pal_3	4.09E-002	9.84E-03	1.92E-02	3.12E-02	6.70E-03	1.18E-02	2.70E-02	7.41E-04	8.48E-04
pal_4	1.89E-002	3.66E-03	1.09E-02	3.35E-02	6.28E-03	9.72E-03	3.37E-02	8.86E-04	1.44E-03
arp2	5.18E-003	1.88E-03	2.85E-03	7.37E-03	1.62E-03	2.69E-03	8.84E-03	3.25E-04	3.24E-04
am1	4.19E-003	1.70E-03	4.64E-03	7.10E-03	1.40E-03	2.73E-03	9.77E-03	3.59E-04	3.19E-04
pal_5	2.12E-003	6.27E-04	8.61E-04	4.26E-03	5.86E-04	6.46E-04	6.90E-03	3.65E-04	3.95E-04
pal_14	1.86E-003	4.59E-04	8.72E-04	3.19E-03	5.81E-04	9.44E-04	2.50E-03	2.18E-04	2.16E-04
pal_13	1.09E-003	6.20E-04	1.68E-03	2.00E-03	4.44E-04	8.02E-04	4.83E-03	2.09E-04	1.85E-04
ngc6540				2.27E+02	6.58E+01	1.22E+02	2.63E+02	1.26E+01	1.21E+01
uks1				1.00E+02	2.37E+01	3.90E+01	1.00E+02	2.72E+01	3.70E+01
terzan12				9.29E+01	4.08E+01	1.00E+02	3.58E+01	6.36E+00	7.22E+00
ngc6749				5.15E+01	2.09E+01	4.07E+01	3.85E+01	4.29E+00	5.11E+00
ngc4833				2.30E+01	5.64E+00	1.08E+01	2.50E+01	6.10E-01	5.59E-01
ngc6838				1.47E+00	1.38E-01	1.46E-01	2.05E+00	4.71E-02	4.45E-02
terzan3				1.18E+00	3.67E-01	6.52E-01	8.90E-01	5.65E-02	4.12E-02
terzan8				8.41E-02	2.03E-02	3.11E-02	7.93E-02	2.22E-03	1.72E-03
pal_15				2.36E-02	5.73E-03	1.11E-02	2.22E-02	6.82E-04	7.93E-04
terzan10							4.43E+03	8.03E+02	1.16E+03
liller1							3.91E+02	8.72E+01	1.64E+02
djorg2							4.64E+01	3.38E+00	3.57E+00
djorg1							9.04E+00	1.37E+00	1.25E+00
1636-283							1.72E+00	6.98E-02	4.82E-02
rup106							3.59E-01	8.10E-03	7.67E-03
bh176							1.46E-01	5.49E-03	5.60E-03
e3							7.59E-02	2.04E-03	1.80E-03
eridanus							3.39E-02	1.02E-03	9.26E-04
am4							2.60E-03	1.37E-04	1.55E-04


